Block-optimized Variable Bit Rate Neural Image Compression

In this work, we propose an end-to-end block-based auto-encoder system for image compression. We introduce novel contributions to neural-network based image compression, mainly in achieving binarization simulation, variable bit rates with multiple networks, entropy-friendly representations, inference-stage code optimization and performance-improving normalization layers in the auto-encoder. We evaluate and show the incremental performance increase of each of our contributions.

==> README.txt <==

To make a sample CVPR paper, copy the contents of this directory
somewhere, and type

 latex egpaper_final

or 

 pdflatex egpaper_final


To make a copy with the review style (for anonymous review, and
including line numbers, replace "egpaper_final" with
"egpaper_for_review" in the commands above.

Note that in some environments, it may be necessary to run bibtex explicitly (bibtex egpaper_final).


==> plan.txt <==

- main components:
	- quantization loss (is it novel?) (+ 0s on both sides, differential coding)
	- smoothing loss
	- multiple size networks
	- working on single blocks
	- overfitting (which is especially effective when working on single blocks)
	- expert training (before overfitting)
	- decoder fine-tuning (experts)
	- alternate training
	- l2 normalization
	- deblocking filter

- novelties
	- binarization noise
	- l2 normalization
	- 0-padding, which helps differential coding and entropy coding when using block-wise coding
	- expert training
	- overfitting

- report the partial improvements (both PSNR and bitrate) brought by the different components:
	- (baseline) using only one size network (e.g., 216)
	- using our binarization loss (if it's novel)
		- for 216, report with and without this loss
	- l2 normalization
		- AP: report convergence speed and training speed comparison for l2 normalization vs. batchnormalization vs. no normalization
	- using multiple sizes nets
		- AP: report improvement wrt baseline (216)
	- smoothing loss -- (old numbers) from 7.3MB to 4.8MB on validation loss
		- AP: train 216 net without smoothing loss and compare
	- differential coding
	- overfitting -- (old numbers) from 4.7MB to 4.5MB
		- AP: report improvement on test set
	- deblocking filter
		- AP: report PSNR improvement, and possibly picture comparison
	- ...others?

- regarding the multiple-sizes networks:
	- report statistics of blocks encoded by each network
		- percentage
		- characteristics of blocks -- to be defined
		- average PSNR achieved by each network
		- check if we wasted bits, by choosing the next bigger size network only to improve the PSNR by a little

- regarding the smoothing loss:
	- show how smoothing loss helps entropy encoding, by comparing the cases of using and not using smoothing loss
		- show the non-smoothed and the smoothed code for the same block/image
		- compute corresponding entropy
		- compute corresponding bit-length (after the entropy encoding)





-some experimental resuls (val MSE, best val epoch no)
	- no entropy friendly loss: 0.00188, 58
	- no binarization loss:     0.00409, 4
	- no l2 normalization :     0.00210, 23
	- no data augmentation:     0.00202, 42
	- no alternate training:    0.00266, 5
	- batchnorm instead of l2:  0.00205, 30 
	- baseline: 		    0.00197, 35   (1.12 times faster than bnorm, allows block-wise fine tuning)

